$H^2$-Optimal Reduction of Positive Networks using Riemannian Augmented Lagrangian Method

In this study, we formulate the model reduction problem of a stable and positive network system as a constrained Riemannian optimization problem with the $H^2$-error objective function of the original and reduced network systems. We improve the reduction performance of the clustering-based method, which is one of the most known methods for model reduction of positive network systems, by using the output of the clustering-based method as the initial point for the proposed method. The proposed method reduces the dimension of the network system while preserving the properties of stability, positivity, and interconnection structure by applying the Riemannian augmented Lagrangian method (RALM) and deriving the Riemannian gradient of the Lagrangian. To check the efficiency of our method, we conduct a numerical experiment and compare it with the clustering-based method in the sense of $H^2$-error and $H^\infty$-error.

==> nodes_full.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (1) at (-25, 4.75) {1};
		\node [style=new style 0] (2) at (-19.75, 5) {3};
		\node [style=new style 0] (3) at (-22.5, 6) {2};
		\node [style=new style 0] (4) at (-20.5, 3) {4};
		\node [style=new style 0] (5) at (-24.5, 2.75) {5};
		\node [style=new style 0] (6) at (-26, 1) {6};
		\node [style=new style 0] (7) at (-28.25, -0.5) {7};
		\node [style=new style 0] (8) at (-27, -2.75) {9};
		\node [style=new style 0] (9) at (-24.5, -1.5) {8};
		\node [style=new style 0] (10) at (-21.75, -2.25) {10};
		\node [style=new style 0] (11) at (-18.5, 1.5) {12};
		\node [style=new style 0] (12) at (-20.25, -0.25) {11};
		\node [style=new style 0] (13) at (-16.5, -1.75) {13};
		\node [style=new style 0] (14) at (-15, 0) {14};
		\node [style=new style 0] (15) at (-24.25, -5) {15};
		\node [style=new style 0] (16) at (-21.5, -4.25) {16};
		\node [style=new style 0] (17) at (-19.25, -4.5) {17};
		\node [style=new style 0] (18) at (-24, -7.25) {20};
		\node [style=new style 0] (19) at (-20.75, -7.75) {19};
		\node [style=new style 0] (20) at (-18, -7.25) {18};
		\node [style=none] (21) at (-27, 4) {$y_1$};
		\node [style=none] (22) at (-13, -0.5) {$u_2$};
		\node [style=none] (23) at (-15.75, -6.75) {$y_3$};
		\node [style=none] (24) at (-30.5, 0.25) {$y_2$};
		\node [style=none] (25) at (-27, 5.5) {$u_1$};
		\node [style=none] (26) at (-27, 5) {};
		\node [style=none] (27) at (-13, 0) {};
		\node [style=none] (28) at (-15.75, -7.25) {};
		\node [style=none] (29) at (-30.5, -0.5) {};
		\node [style=none] (30) at (-27, 4.5) {};
		\node [style=none] (31) at (-25.75, 5) {};
		\node [style=none] (32) at (-25.75, 4.5) {};
		\node [style=new style 0] (33) at (-3.5, 5.25) {1};
		\node [style=new style 0] (34) at (1.75, 5.5) {3};
		\node [style=new style 0] (35) at (-1, 6.5) {2};
		\node [style=new style 0] (36) at (1, 3.5) {4};
		\node [style=new style 0] (37) at (-2.25, 3.75) {5};
		\node [style=new style 0] (38) at (-4.5, 1.5) {6};
		\node [style=new style 0] (39) at (-6.75, 0) {7};
		\node [style=new style 0] (40) at (-5.5, -2.25) {9};
		\node [style=new style 0] (41) at (-3, -1) {8};
		\node [style=new style 0] (42) at (-0.25, -1.75) {10};
		\node [style=new style 0] (43) at (3.5, 1.75) {12};
		\node [style=new style 0] (44) at (1.75, 0.25) {11};
		\node [style=new style 0] (45) at (4.5, -1) {13};
		\node [style=new style 0] (46) at (6.5, 0.5) {14};
		\node [style=new style 0] (47) at (-2.75, -4.5) {15};
		\node [style=new style 0] (48) at (0, -4.5) {16};
		\node [style=new style 0] (49) at (2.25, -4) {17};
		\node [style=new style 0] (50) at (-2.5, -6.75) {20};
		\node [style=new style 0] (51) at (0.75, -7.25) {19};
		\node [style=new style 0] (52) at (3.5, -6.75) {18};
		\node [style=none] (53) at (-5.5, 4.5) {$y_1$};
		\node [style=none] (54) at (8.5, 0) {$u_2$};
		\node [style=none] (55) at (5.75, -6.25) {$y_3$};
		\node [style=none] (56) at (-9, 0.75) {$y_2$};
		\node [style=none] (57) at (-5.5, 6) {$u_1$};
		\node [style=none] (58) at (-5.5, 5.5) {};
		\node [style=none] (59) at (8.5, 0.5) {};
		\node [style=none] (60) at (5.75, -6.75) {};
		\node [style=none] (61) at (-9, 0) {};
		\node [style=none] (62) at (-5.5, 5) {};
		\node [style=none] (63) at (-4.25, 5.5) {};
		\node [style=none] (64) at (-4.25, 5) {};
		\node [style=none] (65) at (3, 3) {};
		\node [style=none] (66) at (5.75, -2) {};
		\node [style=none] (67) at (-1, 7.75) {};
		\node [style=none] (68) at (-1, 2.25) {};
		\node [style=none] (69) at (-6.5, 1.75) {};
		\node [style=none] (70) at (-3.75, -2.5) {};
		\node [style=none] (71) at (0, -3) {};
		\node [style=none] (72) at (-0.25, -8.5) {};
		\node [style=none] (73) at (0.75, 8) {};
		\node [style=none] (74) at (0.75, 8) {$\mathcal{C}_1$};
		\node [style=none] (76) at (-7, 2.25) {$\mathcal{C}_2$};
		\node [style=none] (77) at (4.25, -8.75) {};
		\node [style=none] (78) at (-2.5, -8) {$\mathcal{C}_5$};
		\node [style=none] (79) at (6.5, 3) {$\mathcal{C}_4$};
		\node [style=none] (80) at (-1, -1) {};
		\node [style=none] (81) at (0.25, -2.5) {};
		\node [style=none] (82) at (-1.25, -0.5) {$\mathcal{C}_3$};
		\node [style=none] (83) at (2, -1.5) {};
		\node [style=none] (84) at (0.5, 1.25) {};
		\node [style=new style 0] (85) at (17.75, 5.5) {1'};
		\node [style=new style 0] (86) at (14.25, 1.25) {2'};
		\node [style=new style 0] (87) at (19.75, -0.75) {3'};
		\node [style=new style 0] (88) at (22.75, 2) {4'};
		\node [style=new style 0] (89) at (19.5, -4.75) {5'};
		\node [style=none] (90) at (15.75, 4.75) {$y_{r, 1}$};
		\node [style=none] (91) at (15.75, 6.25) {$u_1$};
		\node [style=none] (92) at (15.75, 5.75) {};
		\node [style=none] (93) at (15.75, 5.25) {};
		\node [style=none] (94) at (17, 5.75) {};
		\node [style=none] (95) at (17, 5.25) {};
		\node [style=none] (96) at (12.5, 2) {$y_{r, 2}$};
		\node [style=none] (97) at (12.5, 1.25) {};
		\node [style=none] (98) at (25.25, 1.5) {$u_2$};
		\node [style=none] (99) at (25.25, 2) {};
		\node [style=none] (100) at (22, -4.25) {$y_{r, 3}$};
		\node [style=none] (101) at (22, -4.75) {};
		\node [style=none] (102) at (-22, -12) {(a)};
		\node [style=none] (103) at (0, -12) {(b)};
		\node [style=none] (104) at (19, -12) {(c)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (3) to (2);
		\draw (2) to (4);
		\draw (4) to (5);
		\draw (5) to (1);
		\draw (5) to (6);
		\draw (6) to (7);
		\draw (8) to (7);
		\draw (8) to (9);
		\draw (9) to (6);
		\draw (9) to (10);
		\draw (12) to (10);
		\draw (12) to (11);
		\draw (11) to (14);
		\draw (14) to (13);
		\draw (13) to (12);
		\draw (10) to (15);
		\draw (15) to (16);
		\draw (16) to (17);
		\draw (17) to (20);
		\draw (20) to (19);
		\draw (19) to (18);
		\draw (18) to (15);
		\draw [style=new edge style 0] (26.center) to (31.center);
		\draw [style=new edge style 0] (32.center) to (30.center);
		\draw [style=new edge style 0] (27.center) to (14);
		\draw [style=new edge style 0] (20) to (28.center);
		\draw [style=new edge style 0] (7) to (29.center);
		\draw (33) to (35);
		\draw (35) to (34);
		\draw (34) to (36);
		\draw (36) to (37);
		\draw (37) to (33);
		\draw (37) to (38);
		\draw (38) to (39);
		\draw (40) to (39);
		\draw (40) to (41);
		\draw (41) to (38);
		\draw (41) to (42);
		\draw (44) to (42);
		\draw (44) to (43);
		\draw (43) to (46);
		\draw (46) to (45);
		\draw (45) to (44);
		\draw (42) to (47);
		\draw (47) to (48);
		\draw (48) to (49);
		\draw (49) to (52);
		\draw (52) to (51);
		\draw (51) to (50);
		\draw (50) to (47);
		\draw [style=new edge style 0] (58.center) to (63.center);
		\draw [style=new edge style 0] (64.center) to (62.center);
		\draw [style=new edge style 0] (59.center) to (46);
		\draw [style=new edge style 0] (52) to (60.center);
		\draw [style=new edge style 0] (39) to (61.center);
		\draw [style=new edge style 1, in=30, out=0, looseness=2.25] (65.center) to (66.center);
		\draw [style=new edge style 1, in=0, out=0, looseness=2.50] (67.center) to (68.center);
		\draw [style=new edge style 1, in=180, out=180, looseness=2.25] (67.center) to (68.center);
		\draw [style=new edge style 1, bend right=90, looseness=1.75] (69.center) to (70.center);
		\draw [style=new edge style 1, in=30, out=30, looseness=2.25] (69.center) to (70.center);
		\draw [style=new edge style 1, bend left=105, looseness=3.25] (71.center) to (72.center);
		\draw [style=new edge style 1, in=165, out=-165, looseness=2.50] (71.center) to (72.center);
		\draw [style=new edge style 1, bend left=90, looseness=2.00] (80.center) to (81.center);
		\draw [style=new edge style 1, in=210, out=-150, looseness=2.25] (80.center) to (81.center);
		\draw [style=new edge style 1, in=-165, out=60, looseness=1.25] (84.center) to (65.center);
		\draw [style=new edge style 1, bend right, looseness=1.25] (84.center) to (83.center);
		\draw [style=new edge style 1, in=195, out=-30] (83.center) to (66.center);
		\draw (85) to (86);
		\draw (86) to (87);
		\draw (87) to (88);
		\draw (87) to (89);
		\draw [style=new edge style 0] (92.center) to (94.center);
		\draw [style=new edge style 0] (95.center) to (93.center);
		\draw [style=new edge style 0] (86) to (97.center);
		\draw [style=new edge style 0] (99.center) to (88);
		\draw [style=new edge style 0] (89) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> sotamisawa_riemannian_journal_ver (6)/nodes_full.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (1) at (-25, 4.75) {1};
		\node [style=new style 0] (2) at (-19.75, 5) {3};
		\node [style=new style 0] (3) at (-22.5, 6) {2};
		\node [style=new style 0] (4) at (-20.5, 3) {4};
		\node [style=new style 0] (5) at (-24.5, 2.75) {5};
		\node [style=new style 0] (6) at (-26, 1) {6};
		\node [style=new style 0] (7) at (-28.25, -0.5) {7};
		\node [style=new style 0] (8) at (-27, -2.75) {9};
		\node [style=new style 0] (9) at (-24.5, -1.5) {8};
		\node [style=new style 0] (10) at (-21.75, -2.25) {10};
		\node [style=new style 0] (11) at (-18.5, 1.5) {12};
		\node [style=new style 0] (12) at (-20.25, -0.25) {11};
		\node [style=new style 0] (13) at (-16.5, -1.75) {13};
		\node [style=new style 0] (14) at (-15, 0) {14};
		\node [style=new style 0] (15) at (-24.25, -5) {15};
		\node [style=new style 0] (16) at (-21.5, -4.25) {16};
		\node [style=new style 0] (17) at (-19.25, -4.5) {17};
		\node [style=new style 0] (18) at (-24, -7.25) {20};
		\node [style=new style 0] (19) at (-20.75, -7.75) {19};
		\node [style=new style 0] (20) at (-18, -7.25) {18};
		\node [style=none] (21) at (-27, 4) {$y_1$};
		\node [style=none] (22) at (-13, -0.5) {$u_2$};
		\node [style=none] (23) at (-15.75, -6.75) {$y_3$};
		\node [style=none] (24) at (-30.5, 0.25) {$y_2$};
		\node [style=none] (25) at (-27, 5.5) {$u_1$};
		\node [style=none] (26) at (-27, 5) {};
		\node [style=none] (27) at (-13, 0) {};
		\node [style=none] (28) at (-15.75, -7.25) {};
		\node [style=none] (29) at (-30.5, -0.5) {};
		\node [style=none] (30) at (-27, 4.5) {};
		\node [style=none] (31) at (-25.75, 5) {};
		\node [style=none] (32) at (-25.75, 4.5) {};
		\node [style=new style 0] (33) at (-3.5, 5.25) {1};
		\node [style=new style 0] (34) at (1.75, 5.5) {3};
		\node [style=new style 0] (35) at (-1, 6.5) {2};
		\node [style=new style 0] (36) at (1, 3.5) {4};
		\node [style=new style 0] (37) at (-2.25, 3.75) {5};
		\node [style=new style 0] (38) at (-4.5, 1.5) {6};
		\node [style=new style 0] (39) at (-6.75, 0) {7};
		\node [style=new style 0] (40) at (-5.5, -2.25) {9};
		\node [style=new style 0] (41) at (-3, -1) {8};
		\node [style=new style 0] (42) at (-0.25, -1.75) {10};
		\node [style=new style 0] (43) at (3.5, 1.75) {12};
		\node [style=new style 0] (44) at (1.75, 0.25) {11};
		\node [style=new style 0] (45) at (4.5, -1) {13};
		\node [style=new style 0] (46) at (6.5, 0.5) {14};
		\node [style=new style 0] (47) at (-2.75, -4.5) {15};
		\node [style=new style 0] (48) at (0, -4.5) {16};
		\node [style=new style 0] (49) at (2.25, -4) {17};
		\node [style=new style 0] (50) at (-2.5, -6.75) {20};
		\node [style=new style 0] (51) at (0.75, -7.25) {19};
		\node [style=new style 0] (52) at (3.5, -6.75) {18};
		\node [style=none] (53) at (-5.5, 4.5) {$y_1$};
		\node [style=none] (54) at (8.5, 0) {$u_2$};
		\node [style=none] (55) at (5.75, -6.25) {$y_3$};
		\node [style=none] (56) at (-9, 0.75) {$y_2$};
		\node [style=none] (57) at (-5.5, 6) {$u_1$};
		\node [style=none] (58) at (-5.5, 5.5) {};
		\node [style=none] (59) at (8.5, 0.5) {};
		\node [style=none] (60) at (5.75, -6.75) {};
		\node [style=none] (61) at (-9, 0) {};
		\node [style=none] (62) at (-5.5, 5) {};
		\node [style=none] (63) at (-4.25, 5.5) {};
		\node [style=none] (64) at (-4.25, 5) {};
		\node [style=none] (65) at (3, 3) {};
		\node [style=none] (66) at (5.75, -2) {};
		\node [style=none] (67) at (-1, 7.75) {};
		\node [style=none] (68) at (-1, 2.25) {};
		\node [style=none] (69) at (-6.5, 1.75) {};
		\node [style=none] (70) at (-3.75, -2.5) {};
		\node [style=none] (71) at (0, -3) {};
		\node [style=none] (72) at (-0.25, -8.5) {};
		\node [style=none] (73) at (0.75, 8) {};
		\node [style=none] (74) at (0.75, 8) {$\mathcal{C}_1$};
		\node [style=none] (76) at (-7, 2.25) {$\mathcal{C}_2$};
		\node [style=none] (77) at (4.25, -8.75) {};
		\node [style=none] (78) at (-2.5, -8) {$\mathcal{C}_5$};
		\node [style=none] (79) at (6.5, 3) {$\mathcal{C}_4$};
		\node [style=none] (80) at (-1, -1) {};
		\node [style=none] (81) at (0.25, -2.5) {};
		\node [style=none] (82) at (-1.25, -0.5) {$\mathcal{C}_3$};
		\node [style=none] (83) at (2, -1.5) {};
		\node [style=none] (84) at (0.5, 1.25) {};
		\node [style=new style 0] (85) at (17.75, 5.5) {1'};
		\node [style=new style 0] (86) at (14.25, 1.25) {2'};
		\node [style=new style 0] (87) at (19.75, -0.75) {3'};
		\node [style=new style 0] (88) at (22.75, 2) {4'};
		\node [style=new style 0] (89) at (19.5, -4.75) {5'};
		\node [style=none] (90) at (15.75, 4.75) {$y_{r, 1}$};
		\node [style=none] (91) at (15.75, 6.25) {$u_1$};
		\node [style=none] (92) at (15.75, 5.75) {};
		\node [style=none] (93) at (15.75, 5.25) {};
		\node [style=none] (94) at (17, 5.75) {};
		\node [style=none] (95) at (17, 5.25) {};
		\node [style=none] (96) at (12.5, 2) {$y_{r, 2}$};
		\node [style=none] (97) at (12.5, 1.25) {};
		\node [style=none] (98) at (25.25, 1.5) {$u_2$};
		\node [style=none] (99) at (25.25, 2) {};
		\node [style=none] (100) at (22, -4.25) {$y_{r, 3}$};
		\node [style=none] (101) at (22, -4.75) {};
		\node [style=none] (102) at (-22, -12) {(a)};
		\node [style=none] (103) at (0, -12) {(b)};
		\node [style=none] (104) at (19, -12) {(c)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (3) to (2);
		\draw (2) to (4);
		\draw (4) to (5);
		\draw (5) to (1);
		\draw (5) to (6);
		\draw (6) to (7);
		\draw (8) to (7);
		\draw (8) to (9);
		\draw (9) to (6);
		\draw (9) to (10);
		\draw (12) to (10);
		\draw (12) to (11);
		\draw (11) to (14);
		\draw (14) to (13);
		\draw (13) to (12);
		\draw (10) to (15);
		\draw (15) to (16);
		\draw (16) to (17);
		\draw (17) to (20);
		\draw (20) to (19);
		\draw (19) to (18);
		\draw (18) to (15);
		\draw [style=new edge style 0] (26.center) to (31.center);
		\draw [style=new edge style 0] (32.center) to (30.center);
		\draw [style=new edge style 0] (27.center) to (14);
		\draw [style=new edge style 0] (20) to (28.center);
		\draw [style=new edge style 0] (7) to (29.center);
		\draw (33) to (35);
		\draw (35) to (34);
		\draw (34) to (36);
		\draw (36) to (37);
		\draw (37) to (33);
		\draw (37) to (38);
		\draw (38) to (39);
		\draw (40) to (39);
		\draw (40) to (41);
		\draw (41) to (38);
		\draw (41) to (42);
		\draw (44) to (42);
		\draw (44) to (43);
		\draw (43) to (46);
		\draw (46) to (45);
		\draw (45) to (44);
		\draw (42) to (47);
		\draw (47) to (48);
		\draw (48) to (49);
		\draw (49) to (52);
		\draw (52) to (51);
		\draw (51) to (50);
		\draw (50) to (47);
		\draw [style=new edge style 0] (58.center) to (63.center);
		\draw [style=new edge style 0] (64.center) to (62.center);
		\draw [style=new edge style 0] (59.center) to (46);
		\draw [style=new edge style 0] (52) to (60.center);
		\draw [style=new edge style 0] (39) to (61.center);
		\draw [style=new edge style 1, in=30, out=0, looseness=2.25] (65.center) to (66.center);
		\draw [style=new edge style 1, in=0, out=0, looseness=2.50] (67.center) to (68.center);
		\draw [style=new edge style 1, in=180, out=180, looseness=2.25] (67.center) to (68.center);
		\draw [style=new edge style 1, bend right=90, looseness=1.75] (69.center) to (70.center);
		\draw [style=new edge style 1, in=30, out=30, looseness=2.25] (69.center) to (70.center);
		\draw [style=new edge style 1, bend left=105, looseness=3.25] (71.center) to (72.center);
		\draw [style=new edge style 1, in=165, out=-165, looseness=2.50] (71.center) to (72.center);
		\draw [style=new edge style 1, bend left=90, looseness=2.00] (80.center) to (81.center);
		\draw [style=new edge style 1, in=210, out=-150, looseness=2.25] (80.center) to (81.center);
		\draw [style=new edge style 1, in=-165, out=60, looseness=1.25] (84.center) to (65.center);
		\draw [style=new edge style 1, bend right, looseness=1.25] (84.center) to (83.center);
		\draw [style=new edge style 1, in=195, out=-30] (83.center) to (66.center);
		\draw (85) to (86);
		\draw (86) to (87);
		\draw (87) to (88);
		\draw (87) to (89);
		\draw [style=new edge style 0] (92.center) to (94.center);
		\draw [style=new edge style 0] (95.center) to (93.center);
		\draw [style=new edge style 0] (86) to (97.center);
		\draw [style=new edge style 0] (99.center) to (88);
		\draw [style=new edge style 0] (89) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> sotamisawa_riemannian_journal_ver (6)/nodes_full2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (1) at (-25, 4.75) {1};
		\node [style=new style 0] (2) at (-19.75, 5) {3};
		\node [style=new style 0] (3) at (-22.5, 6) {2};
		\node [style=new style 0] (4) at (-20.5, 3) {4};
		\node [style=new style 0] (5) at (-24.5, 2.75) {5};
		\node [style=new style 0] (6) at (-26, 1) {6};
		\node [style=new style 0] (7) at (-28.25, -0.5) {7};
		\node [style=new style 0] (8) at (-27, -2.75) {9};
		\node [style=new style 0] (9) at (-24.5, -1.5) {8};
		\node [style=new style 0] (10) at (-21.75, -2.25) {10};
		\node [style=new style 0] (11) at (-18.5, 1.5) {12};
		\node [style=new style 0] (12) at (-20.25, -0.25) {11};
		\node [style=new style 0] (13) at (-16.5, -1.75) {13};
		\node [style=new style 0] (14) at (-15, 0) {14};
		\node [style=new style 0] (15) at (-24.25, -5) {15};
		\node [style=new style 0] (16) at (-21.5, -4.25) {16};
		\node [style=new style 0] (17) at (-19.25, -4.5) {17};
		\node [style=new style 0] (18) at (-24, -7.25) {20};
		\node [style=new style 0] (19) at (-20.75, -7.75) {19};
		\node [style=new style 0] (20) at (-18, -7.25) {18};
		\node [style=none] (21) at (-27, 4) {$y_1$};
		\node [style=none] (22) at (-13, -0.5) {$u_2$};
		\node [style=none] (23) at (-15.75, -6.75) {$y_3$};
		\node [style=none] (24) at (-30.5, 0.25) {$y_2$};
		\node [style=none] (25) at (-27, 5.5) {$u_1$};
		\node [style=none] (26) at (-27, 5) {};
		\node [style=none] (27) at (-13, 0) {};
		\node [style=none] (28) at (-15.75, -7.25) {};
		\node [style=none] (29) at (-30.5, -0.5) {};
		\node [style=none] (30) at (-27, 4.5) {};
		\node [style=none] (31) at (-25.75, 5) {};
		\node [style=none] (32) at (-25.75, 4.5) {};
		\node [style=new style 0] (33) at (-3.5, 5.25) {1};
		\node [style=new style 0] (34) at (1.75, 5.5) {3};
		\node [style=new style 0] (35) at (-1, 6.5) {2};
		\node [style=new style 0] (36) at (1, 3.5) {4};
		\node [style=new style 0] (37) at (-2.25, 3.75) {5};
		\node [style=new style 0] (38) at (-4.5, 1.5) {6};
		\node [style=new style 0] (39) at (-6.75, 0) {7};
		\node [style=new style 0] (40) at (-5.5, -2.25) {9};
		\node [style=new style 0] (41) at (-3, -1) {8};
		\node [style=new style 0] (42) at (-0.25, -1.75) {10};
		\node [style=new style 0] (43) at (3.5, 1.75) {12};
		\node [style=new style 0] (44) at (1.75, 0.25) {11};
		\node [style=new style 0] (45) at (4.5, -1) {13};
		\node [style=new style 0] (46) at (6.5, 0.5) {14};
		\node [style=new style 0] (47) at (-2.75, -4.5) {15};
		\node [style=new style 0] (48) at (0, -4.5) {16};
		\node [style=new style 0] (49) at (2.25, -4) {17};
		\node [style=new style 0] (50) at (-2.5, -6.75) {20};
		\node [style=new style 0] (51) at (0.75, -7.25) {19};
		\node [style=new style 0] (52) at (3.5, -6.75) {18};
		\node [style=none] (53) at (-5.5, 4.5) {$y_1$};
		\node [style=none] (54) at (8.5, 0) {$u_2$};
		\node [style=none] (55) at (5.75, -6.25) {$y_3$};
		\node [style=none] (56) at (-9, 0.75) {$y_2$};
		\node [style=none] (57) at (-5.5, 6) {$u_1$};
		\node [style=none] (58) at (-5.5, 5.5) {};
		\node [style=none] (59) at (8.5, 0.5) {};
		\node [style=none] (60) at (5.75, -6.75) {};
		\node [style=none] (61) at (-9, 0) {};
		\node [style=none] (62) at (-5.5, 5) {};
		\node [style=none] (63) at (-4.25, 5.5) {};
		\node [style=none] (64) at (-4.25, 5) {};
		\node [style=none] (65) at (3, 3) {};
		\node [style=none] (66) at (5.75, -2) {};
		\node [style=none] (67) at (-1, 7.75) {};
		\node [style=none] (68) at (-1, 2.25) {};
		\node [style=none] (69) at (-6.5, 1.75) {};
		\node [style=none] (70) at (-3.75, -2.5) {};
		\node [style=none] (71) at (0, -3) {};
		\node [style=none] (72) at (-0.25, -8.5) {};
		\node [style=none] (73) at (0.75, 8) {};
		\node [style=none] (74) at (0.75, 8) {$\mathcal{C}_1$};
		\node [style=none] (76) at (-7, 2.25) {$\mathcal{C}_2$};
		\node [style=none] (77) at (4.25, -8.75) {};
		\node [style=none] (78) at (-2.5, -8) {$\mathcal{C}_5$};
		\node [style=none] (79) at (6.5, 3) {$\mathcal{C}_4$};
		\node [style=none] (80) at (-1, -1) {};
		\node [style=none] (81) at (0.25, -2.5) {};
		\node [style=none] (82) at (-1.25, -0.5) {$\mathcal{C}_3$};
		\node [style=none] (83) at (2, -1.5) {};
		\node [style=none] (84) at (0.5, 1.25) {};
		\node [style=new style 0] (85) at (17.75, 5.5) {1'};
		\node [style=new style 0] (86) at (14.25, 1.25) {2'};
		\node [style=new style 0] (87) at (19.75, -0.75) {3'};
		\node [style=new style 0] (88) at (22.75, 2) {4'};
		\node [style=new style 0] (89) at (19.5, -4.75) {5'};
		\node [style=none] (90) at (15.75, 4.75) {$y_{r, 1}$};
		\node [style=none] (91) at (15.75, 6.25) {$u_1$};
		\node [style=none] (92) at (15.75, 5.75) {};
		\node [style=none] (93) at (15.75, 5.25) {};
		\node [style=none] (94) at (17, 5.75) {};
		\node [style=none] (95) at (17, 5.25) {};
		\node [style=none] (96) at (12.5, 2) {$y_{r, 2}$};
		\node [style=none] (97) at (12.5, 1.25) {};
		\node [style=none] (98) at (25.25, 1.5) {$u_2$};
		\node [style=none] (99) at (25.25, 2) {};
		\node [style=none] (100) at (22, -4.25) {$y_{r, 3}$};
		\node [style=none] (101) at (22, -4.75) {};
		\node [style=none] (102) at (-22, -12) {(a)};
		\node [style=none] (103) at (0, -12) {(b)};
		\node [style=none] (104) at (19, -12) {(c)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=right] (1) to (3);
		\draw [style=right] (3) to (2);
		\draw [style=right] (2) to (4);
		\draw [style=right] (4) to (5);
		\draw [style=left] (5) to (1);
		\draw [style=right] (5) to (6);
		\draw [style=right] (6) to (7);
		\draw [style=right] (8) to (7);
		\draw [style=left] (8) to (9);
		\draw [style=left] (9) to (6);
		\draw [style=left] (9) to (10);
		\draw [style=right] (12) to (10);
		\draw [style=right] (12) to (11);
		\draw [style=right] (11) to (14);
		\draw [style=right] (14) to (13);
		\draw [style=right] (13) to (12);
		\draw [style=right] (10) to (15);
		\draw [style=right] (15) to (16);
		\draw [style=left] (16) to (17);
		\draw [style=left] (17) to (20);
		\draw [style=left] (20) to (19);
		\draw [style=left] (19) to (18);
		\draw [style=left] (18) to (15);
		\draw [style=new edge style 0] (26.center) to (31.center);
		\draw [style=new edge style 0] (32.center) to (30.center);
		\draw [style=new edge style 0] (27.center) to (14);
		\draw [style=new edge style 0] (20) to (28.center);
		\draw [style=new edge style 0] (7) to (29.center);
		\draw [style=right] (33) to (35);
		\draw [style=right] (35) to (34);
		\draw [style=right] (34) to (36);
		\draw [style=right] (36) to (37);
		\draw [style=left] (37) to (33);
		\draw [style=right] (37) to (38);
		\draw [style=right] (38) to (39);
		\draw [style=right] (40) to (39);
		\draw [style=left] (40) to (41);
		\draw [style=left] (41) to (38);
		\draw [style=left] (41) to (42);
		\draw [style=right] (44) to (42);
		\draw [style=right] (44) to (43);
		\draw [style=right] (43) to (46);
		\draw [style=right] (46) to (45);
		\draw [style=right] (45) to (44);
		\draw [style=right] (42) to (47);
		\draw [style=right] (47) to (48);
		\draw [style=left] (48) to (49);
		\draw [style=left] (49) to (52);
		\draw [style=left] (52) to (51);
		\draw [style=left] (51) to (50);
		\draw [style=left] (50) to (47);
		\draw [style=new edge style 0] (58.center) to (63.center);
		\draw [style=new edge style 0] (64.center) to (62.center);
		\draw [style=new edge style 0] (59.center) to (46);
		\draw [style=new edge style 0] (52) to (60.center);
		\draw [style=new edge style 0] (39) to (61.center);
		\draw [style=new edge style 1, in=30, out=0, looseness=2.25] (65.center) to (66.center);
		\draw [style=new edge style 1, in=0, out=0, looseness=2.50] (67.center) to (68.center);
		\draw [style=new edge style 1, in=180, out=180, looseness=2.25] (67.center) to (68.center);
		\draw [style=new edge style 1, bend right=90, looseness=1.75] (69.center) to (70.center);
		\draw [style=new edge style 1, in=30, out=30, looseness=2.25] (69.center) to (70.center);
		\draw [style=new edge style 1, bend left=105, looseness=3.25] (71.center) to (72.center);
		\draw [style=new edge style 1, in=165, out=-165, looseness=2.50] (71.center) to (72.center);
		\draw [style=new edge style 1, bend left=90, looseness=2.00] (80.center) to (81.center);
		\draw [style=new edge style 1, in=210, out=-150, looseness=2.25] (80.center) to (81.center);
		\draw [style=new edge style 1, in=-165, out=60, looseness=1.25] (84.center) to (65.center);
		\draw [style=new edge style 1, bend right, looseness=1.25] (84.center) to (83.center);
		\draw [style=new edge style 1, in=195, out=-30] (83.center) to (66.center);
		\draw [style=right] (85) to (86);
		\draw [style=left] (86) to (87);
		\draw [style=left] (87) to (88);
		\draw [style=right] (87) to (89);
		\draw [style=new edge style 0] (92.center) to (94.center);
		\draw [style=new edge style 0] (95.center) to (93.center);
		\draw [style=new edge style 0] (86) to (97.center);
		\draw [style=new edge style 0] (99.center) to (88);
		\draw [style=new edge style 0] (89) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> sotamisawa_riemannian_journal_ver (6)/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]
\tikzstyle{new style 1}=[fill=white, draw=black, shape=rectangle]

% Edge styles
\tikzstyle{new edge style 0}=[->, ultra thick, dashed]
\tikzstyle{new edge style 1}=[-, ultra thick, dashed, draw={rgb,255: red,21; green,115; blue,255}]
\tikzstyle{right}=[->, ultra thick]
\tikzstyle{left}=[<-, ultra thick]

